Moments of Student's t-distribution: A Unified Approach

In this note, we derive the closed form formulae for moments of Student's t-distribution in the one dimensional case as well as in higher dimensions through a unified probability framework. Interestingly, the closed form expressions for the moments of Student's t-distribution can be written in terms of the familiar Gamma function, Kummer's confluent hypergeometric function, and the hypergeometric function.

==> natbib.txt <==
%% 
%% This is file `natbib.sty', generated 
%% on <1994/5/27> with the docstrip utility (2.2e).
%% 
%% The original source files were:
%% 
%% natbib.dtx  (with options: `package,209,all')
%% 
%% The original file natbib.dtx contains LaTeX text as comments, which 
%% may be processed by LaTeXing the appropriate driver (.drv) file. 
%% This produces a more detailed description of the macro usage and of its 
%% coding than is to be found in the limited remaining comments in this file. 
%% 
%% >>>>> Start of decommented natbib.dtx >>>>>>> 
%%======================NATBIB.DTX========================================
\def\filename{natbib}
\def\fileversion{5.0}
\def\filedate{1994/05/18}
 %-------------------------------------------------------------------
 % NOTICE:
 % This file may be used for non-profit purposes.
 % It may not be distributed in exchange for money,
 %   other than distribution costs.
 %
 % The author provides it `as is' and does not guarantee it in any way.
 %
%% Copyright (C) 1994 Patrick W. Daly
 % Max-Planck-Institut f\"ur Aeronomie
 % Postfach 20
 % D-37189 Katlenburg-Lindau
 % Germany
 %
 % E-mail:
 % SPAN--     nsp::linmpi::daly    (note nsp also known as ecd1)
 % Internet-- daly@linax1.dnet.gwdg.de
 %-----------------------------------------------------------
 % Intended mainly for author-year style citations, but will work with
 % numericals as well.
 %
 % If author-year style selected, then \bibitem must have one of the
 %   following forms:
 %   \bibitem[Jones et al.(1990)]{key}...
 %   \bibitem[Jones et al., 1990]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones, Baker, and Williams}{Jones
 %       et al.}{1990}]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\astroncite{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\citename{Jones et al., }1990]{key}...
 %   \harvarditem[Jones et al.]{Jones, Baker, and Williams}{1990}{key}...
 %
 % This is either to be made up manually, or to be generated by an
 % appropriate .bst file with BibTeX.
 %
 % Then, \cite{key}  ==>>  Jones et al. (1990)
 %       \cite[]{key} ==>> (Jones et al., 1990)
 % Multiple citations as normal:
 %       \cite[]{key1,key2} ==>> (Jones et al., 1990; Smith, 1989)
 %                           or  (Jones et al., 1990, 1991)
 % Optional notes as:
 %   \cite[chap. 2]{key}    ==>> (Jones et al., 1990, chap. 2)
 %   \cite[e.g.,][]{key}    ==>> (e.g., Jones et al., 1990)
 %   \cite[see][pg. 34]{key}==>> (see Jones et al., 1990, pg. 34)
 %  (Note: in standard LaTeX, only one note is allowed, after the ref.
 %   Here, one note is like the standard, two make pre- and post-notes.)
 %
 % Additional citation possibilities (author-year only)
 %   \citeauthor{key}  ==>> Jones et al.
 %   \citeyear{key}    ==>> 1990
 % (Multiple keys NOT allowed!)
 %
 % Defining the citation style of a given bib style:
 % Use \bibpunct with 6 arguments:
 %    1. opening bracket for citation
 %    2. closing bracket
 %    3. citation separator (for multiple citations in one \cite)
 %    4. the letter n for numerical styles, else anything for author-year
 %    5. punctuation between authors and date
 %    6. punctuation between years when common authors missing
 % Example (and default) \bibpunct{(}{)}{;}{a}{,}{,}
 %
 % To make this automatic for a given bib style, named newbib, say, add
 % to this style file
 %   \bibstyle@newbib{\bibpunct... + any other redefinitions (see examples)}
 % Then the \bibliographystyle{newbib} will cause \bibstyle@newbib to
 % be called on THE NEXT LATEX RUN (via the aux file).
 %
 % LaTeX2e Options: (for selecting punctuation)
 %   round  -  round parentheses are used (default)
 %   square -  square braces are used
 %   colon  -  multiple citations separated by colon (default)
 %   comma  -  separated by comma
 %   authoryear - selects author-year citations (default)
 %   numbers-  selects numerical citations
 %   nobibstyle - deactivates punctuation selection via \bibliographystyle
 % Note: normally the punctuation style defined by \bibstyle@xxx and invoked
 %       with \bibliographystyle{xxx} dominates; with option nobibstyle
 %       this is no longer the case.
 % LaTeX2e options are called as, e.g.
 %        \usepackage[square,comma]{natbib}
 %-----------------------------------------------------------
\typeout{Package: `\filename' v\fileversion\space <\filedate> --P.W.Daly}
\newif\if@twoOnine \let\if@twoOnine=\if@compatibility
\@ifundefined{documentclass}{
    \@twoOninetrue
}{
    \NeedsTeXFormat{LaTeX2e}
    \ProvidesPackage{\filename}[\filedate\space (PWD)]
}
 % Define citation punctuation for some author-year styles
 % One may add and delete at this point
\def\bibstyle@aa{\bibpunct{(}{)}{;}{a}{}{,}}
\def\bibstyle@pass{\bibpunct{(}{)}{;}{a}{,}{,}}
\def\bibstyle@anngeo{\bibpunct{(}{)}{;}{a}{,}{,}}
\def\bibstyle@agu{\bibpunct{[}{]}{;}{a}{,}{,}}
\def\bibstyle@nlinproc{\bibpunct{(}{)}{;}{a}{,}{,}}
 % Define citation punctuation for some numerical styles
 % One may add and delete at this point
\def\bibstyle@cospar{\bibpunct{/}{/}{,}{n}{}{}%
     \gdef\@biblabel##1{##1.}}
\def\bibstyle@esa{\bibpunct{(}{)}{,}{n}{}{}%
     \gdef\@biblabel##1{##1.\hspace{1em}}%
     \gdef\@cite##1##2##3{\@citebegin Ref.~##1\if@tempswa,
          ##3\fi\@citeend}}
\def\bibstyle@nature{\bibpunct{}{}{,}{n}{}{}%
     \gdef\@biblabel##1{##1.}%
     \gdef\@cite##1##2##3{\unskip\mbox{$^{##1}$}}}
 % The standard LaTeX styles
\def\bibstyle@plain{\bibpunct{[}{]}{,}{n}{}{}}
\let\bibstyle@alpha=\bibstyle@plain
\let\bibstyle@abbrv=\bibstyle@plain
\let\bibstyle@unsrt=\bibstyle@plain
\if@twoOnine\else
\DeclareOption{round}{\def\@citebegin{(} \def\@citeend{)}}
\DeclareOption{square}{\def\@citebegin{[} \def\@citeend{]}}
\DeclareOption{comma}{\def\@citesep{,}}
\DeclareOption{colon}{\def\@citesep{;}}
\DeclareOption{numbers}{\let\@bibsetup=\@bibsetnum
   \let\@citex=\@citexnum
   \let\@biblabel=\@biblabelnum
   \let\@cite=\@citenum
   \ExecuteOptions{square,comma}}
\DeclareOption{super}{\ExecuteOptions{numbers}%
      \def\@cite##1##2##3{\unskip\mbox{$^{##1}$%
          \if@tempswa(##3)\fi}}}
\DeclareOption{authoryear}{}
\DeclareOption{nobibstyle}{\let\bibstyle=\@gobble}
\fi
\def\@cite#1#2#3{\if@tempswa\@citebegin\if#2\@empty\else#2 \fi
        #1\if#3\@empty\else, #3\fi\@citeend\else#1\fi}
\def\@citenum#1#2#3{\@citebegin\if@tempswa\if#2\@empty\else#2 \fi\fi
   #1\if#3\@empty\else, #3\fi\@citeend}
\def\@citexnum[#1][#2]#3{\if@filesw\immediate\write
      \@auxout{\string\citation{#3}}\fi
  \let\@citea\@empty
  \@cite{\@for\@citeb:=#3\do
    {\@citea\def\@citea{\@citesep\penalty\@m\ }%
     \def\@tempa##1##2\@nil{\edef\@citeb{\if##1\space##2\else##1##2\fi}}%
     \expandafter\@tempa\@citeb\@nil
     \@ifundefined{b@\@citeb}{{\reset@font\bfseries ?}\@warning
       {Citation `\@citeb' on page \thepage \space undefined}}%
     \hbox{\csname b@\@citeb\endcsname}}}{#1}{#2}}
\def\@citex[#1][#2]#3{\if@filesw\immediate\write
     \@auxout{\string\citation{#3}}\fi
  \let\@citea\@empty
  \@cite{\let\@citenm\@empty
    \@for\@citeb:=#3\do
    {\def\@tempa##1##2\@nil{\edef\@citeb{\if##1\space##2\else##1##2\fi}}%
     \expandafter\@tempa\@citeb\@nil
     \@ifundefined{b@\@citeb}{\@citea{\reset@font\bfseries ?}\@warning
       {Citation `\@citeb' on page \thepage \space undefined}}%
     {\let\@citemm=\@citenm
     \@cite@parse{\@citeb}%
     \if@tempswa
       \ifx\@citemm\@citenm\@yrsep\else\@citea{\@citenm}\@auyrsep\fi
       \ \@citedt \def\@citea{\@citesep\ }%
     \else
       \ifx\@citemm\@citenm, \@citedt\else\@citea{\@citenm}
           \@citebegin\@citedt\fi
       \def\@citea{\@citeend\@citesep\ }%
     \fi}}\if@tempswa\else\@citeend\fi}{#1}{#2}}
\def\@biblabel#1{\hfill}
\def\@biblabelnum#1{[#1]}
\def\@bibsetnum#1{\settowidth\labelwidth{\@biblabel{#1}}%
   \leftmargin\labelwidth \advance\leftmargin\labelsep}
\def\@bibsetup#1{\leftmargin=1em\itemindent=-\leftmargin}
\if@twoOnine
\def\@citebegin{(} \def\@citeend{)} \def\@citesep{;}
\else
\ExecuteOptions{authoryear,round,colon}
\ProcessOptions
\fi
\def\@auyrsep{,} \def\@yrsep{,}
\def\bibstyle#1{\@ifundefined{bibstyle@#1}{\relax}
     {\csname bibstyle@#1\endcsname}}
\if@twoOnine
\let\ori@document=\document
\def\document{\ori@document\global\let\bibstyle=\@gobble}
\else
\AtBeginDocument{\global\let\bibstyle=\@gobble}
\fi
\def\bibpunct#1#2#3#4#5#6{\gdef\@citebegin{#1}\gdef\@citeend{#2}\gdef
   \@citesep{#3}\ifx #4n\global\let\@bibsetup=\@bibsetnum
   \global\let\@citex=\@citexnum
   \global\let\@biblabel=\@biblabelnum
   \global\let\@cite=\@citenum\fi
   \gdef\@auyrsep{#5}\gdef\@yrsep{#6}}
\def\cite{\@ifnextchar [{\@tempswatrue\@citex@}{\@tempswafalse
    \@citex@[]}}
\def\@citex@[#1]{\@ifnextchar [{\@citex[#1]}{\@citex[][#1]}}
\def\citeauthor#1{\ifx\@citex\@citexnum{\reset@font\bfseries(author?)}\@warning
       {Cannot use \string\citeauthor\space with numerical citations}\else
     \@ifundefined{b@#1}{{\reset@font\bfseries ?}\@warning
       {Citation `#1' on page \thepage \space undefined}}%
       {\@cite@parse{#1}\@citenm}\fi}
\def\citeyear#1{\ifx\@citex\@citexnum{\reset@font\bfseries(year?)}\@warning
       {Cannot use \string\citeyear\space with numerical citations}\else
     \@ifundefined{b@#1}{{\reset@font\bfseries ?}\@warning
       {Citation `#1' on page \thepage \space undefined}}%
       {\@cite@parse{#1}\@citedt}\fi}
\def\@cite@parse#1{%
        {\let\prm=\relax\let\psf=\relax\let\ptt=\relax\let\pbf=\relax
        \let\psl=\relax\let\psc=\relax\let\pit=\relax\let\pem=\relax
        \let\prmfamily=\relax\let\psffamily=\relax\let\pttfamily=\relax
        \let\pbfseries=\relax\let\pslshape=\relax\let\pscshape=\relax
        \let\pitshape=\relax\let\pmdseries=\relax\let\pupshape=\relax
        \let\pc=\relax \let\pd=\relax \let\pb=\relax
     \xdef\@tempa{\csname b@#1\endcsname\relax}}%
     \expandafter\@citez\@tempa()\@nil}
\def\@citez#1(#2)#3\@nil{\gdef\@citenm{#1}\gdef\@citedt{#2}%
  \if!#2!\expandafter\@citeapalk#1\@nil\fi}
\def\@citeapalk#1, #2\@nil{\gdef\@citenm{#1}\gdef\@citedt{#2}}
\def\citeauthoryear#1#2#3{\ifx#3\relax #1(#2)\else #2(#3)\fi}
  \def\citestarts{\@citebegin}
  \def\citeends{\@citeend}
  \def\betweenauthors{and}
\def\astroncite#1#2{#1(#2)}
\def\citename#1{#1}
\def\harvarditem{\@ifnextchar[{\@harvarditem}{\@harvarditem[\@empty]}}
\def\@harvarditem[#1]#2#3#4{\if!#1!\bibitem[#2(#3)]{#4}\else
  \bibitem[#1(#3)]{#4}\fi }
\@ifundefined{chapter}{\def\bibsection{\section*{\refname
   \@mkboth{\uppercase{\refname}}{\uppercase{\refname}}}}}{\def
   \bibsection{\chapter*{\bibname
   \@mkboth{\uppercase{\bibname}}{\uppercase{\bibname}}}}}
\def\thebibliography#1{\bibsection\parindent \z@\list
 {\@biblabel{\arabic{enumiv}}}{\@bibsetup{#1}%
    \usecounter{enumiv}\let\p@enumiv\@empty
    \def\theenumiv{\arabic{enumiv}}}%
    \def\newblock{\hskip .11em plus.33em minus.07em}%
    \sloppy\clubpenalty4000\widowpenalty4000
    \sfcode`\.=1000\relax \bibfont}
\let\bibfont=\relax
\def\endthebibliography{%
  \def\@noitemerr{\@warning{Empty `thebibliography' environment}}%
  \endlist\vskip-\lastskip}
\@ifundefined{reset@font}{\let\reset@font=\relax}{}
\@ifundefined{bfseries}{\let\bfseries=\bf}{}
%% <<<<< End of decommented file <<<<<< 
%% 
%% End of file natbib.sty. 
